Safety-Critical Lane-Change Control for CAV Platoons in Mixed Autonomy Traffic Using Control Barrier Functions

Platooning can serve as an effective management measure for connected and autonomous vehicles (CAVs) to ensure overall traffic efficiency. Current study focus on the longitudinal control of CAV platoons, however it still remains a challenging problem to stay safe under lane-change scenarios where both longitudinal and lateral control is required. In this paper, a safety-critical control method is proposed conduct lane-changing maneuvers for platooning CAVs using Control Barrier Functions (CBFs). The proposed method is composed of two layers: a higher-level controller for general lane change decision control and a lower-level controller for safe kinematics control. Different from traditional kinematics controllers, this lower-level controller conducts not only longitudinal safety-critical control but also critically ensures safety for lateral control during the platooning lane change. To effectively design this lower-level controller, an optimization problem is solved with constraints defined by both CBFs and Control Lyapunov Functions (CLFs). A traffic simulator is used to conduct numerical traffic simulations in four safety-critical scenarios and showed the effectiveness of the proposed controller.

==> endnote/ref_all.txt <==
%0 
%0 Conference Proceedings
%A He, Suiyi; Zeng, Jun; Zhang, Bike & Sreenath, Koushil
%D 2021
%T Rule-Based Safety-Critical Control Design using Control Barrier Functions with Application to Autonomous Lane Change
%E 
%B 2021 American Control Conference (ACC)
%C 
%I 
%V 
%6
%N
%P 178-185
%&
%Y 
%S 
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 inproceedings
%4 
%# 
%$ value
%F He2021
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Vogel, Katja
%D 2003
%T A comparison of headway and time to collision as safety indicators
%E
%B Accident Analysis \& Prevention
%C
%I 
%V 35
%6
%N 3
%P 427-433
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 0001-4575
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Vogel2003
%K Safety assessment, Safety indicator, Time to collision, Headway
%X The two safety indicators “headway” and “time to collision (TTC)” are discussed and compared with respect to their usefulness in determining the safety of different traffic situations, like different locations in a junction. Over a 6-day-period traffic flow measures were taken in a four-way junction with stop signs on the minor road. It was found that for vehicles in a car following situation headway and TTC are independent of each other. The percentage of small headways is relatively constant across different locations in the junction, while the percentage of small TTC values varies between different locations. It is recommended to use headway for enforcement purposes, because small headways generate potentially dangerous situations. TTC, on the other hand, should be used when a certain traffic environment is to be evaluated in terms of safety, because it indicates the actual occurrences of dangerous situations.
%Z 


%+
%^

%0 
%0 Journal Article
%A Schmidt, Klaus W.
%D 2017
%T Cooperative Adaptive Cruise Control for Vehicle Following During Lane Changes
%E
%B IFAC-PapersOnLine
%C
%I 
%V 50
%6
%N 1
%P 12582-12587
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 2405-8963
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Schmidt2017
%K Autonomous vehicles, cooperative adaptive cruise control, lane changes, vehicle following, safety
%X This paper addresses the longitudinal vehicle behavior before and during lane changes. Hereby, it is desired that the lane-changing vehicle simultaneously follows its predecessors on the lanes before and after the lane change. Specifically, the lane changing vehicle should keep a safe distance to the rearmost predecessor vehicle, while maintaining a small inter-vehicle spacing and supporting driving comfort. To this end, the paper develops an extension of cooperative adaptive cruise control (CACC). Instead of following a single vehicle as in the classical realization of CACC, it is proposed to follow a virtual vehicle that is evaluated based on distance measurements and communicated state information from the predecessor vehicles. A simulation study demonstrates the practicability of the proposed method.
%Z 20th IFAC World Congress


%+
%^

%0 
%0 Journal Article
%A Nieuwenhuijze, Maarten R. I.; van Keulen, Thijs; Öncü, Sinan; Bonsen, Bram & Nijmeijer, Henk
%D 2012
%T Cooperative Driving With a Heavy-Duty Truck in Mixed Traffic: Experimental Results
%E
%B IEEE Transactions on Intelligent Transportation Systems
%C
%I 
%V 13
%6
%N 3
%P 1026-1032
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Nieuwenhuijze2012
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Nagalur Subraveti, Hari Hara Sharan; Srivastava, Anupam; Ahn, Soyoung; Knoop, Victor L. & van Arem, Bart
%D 2021
%T On lane assignment of connected automated vehicles: strategies to improve traffic flow at diverge and weave bottlenecks
%E
%B Transportation Research Part C: Emerging Technologies
%C
%I 
%V 127
%6
%N 
%P 103126
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 0968-090X
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F NagalurSubraveti2021
%K Traffic throughput, Mixed traffic, Connected automated vehicles, Lane assignment, Compensatory behaviour
%X This paper presents a novel approach to improve traffic throughput near diverge and weave bottlenecks in mixed traffic with human-driven vehicles (HDVs) and connected automated vehicles (CAVs). This is done by the strategic assignment of CAVs across lanes. The main principle is to induce strategic and necessary lane changes (LCs) (by CAVs and HDVs) well upstream of the potential bottleneck, so that the traffic flow approaching the bottleneck is organized and exhibits fewer throughput-reducing LCs at the bottleneck. A hybrid approach is used to investigate the problem: macroscopic analytical approach to formulate lane assignment strategies, and numerical simulations to quantify the improvements in throughput for various scenarios. Several strategies are formulated considering various operational conditions for each bottleneck type. Furthermore, compensatory behaviour of HDVs in response to the flow/density imbalance created by the CAV lane assignment is explicitly accounted for in our framework. Evaluation by numerical simulations demonstrates significant benefits of the proposed method, even at low to moderate CAV penetration rates: they can lead to an increase of throughput by several percent, thereby decreasing delays significantly.
%Z 


%+
%^

%0 
%0 Journal Article
%A Li, Shengbo Eben; Zheng, Yang; Li, Keqiang; Wu, Yujia; Hedrick, J. Karl; Gao, Feng & Zhang, Hongwei
%D 2017
%T Dynamical Modeling and Distributed Control of Connected and Automated Vehicles: Challenges and Opportunities
%E
%B IEEE Intelligent Transportation Systems Magazine
%C
%I 
%V 9
%6
%N 3
%P 46-58
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Li2017
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Marsden, Greg; McDonald, Mike & Brackstone, Mark
%D 2001
%T Towards an understanding of adaptive cruise control
%E
%B Transportation Research Part C: Emerging Technologies
%C
%I 
%V 9
%6
%N 1
%P 33-51
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 0968-090X
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Marsden2001
%K Adaptive cruise control, Instrumented vehicle, Driver behaviour
%X Adaptive cruise control (ACC) provides assistance to the driver in the task of longitudinal control of their vehicle during motorway driving. The system controls the accelerator, engine powertrain and vehicle brakes to maintain a desired time-gap to the vehicle ahead. This research describes the results of a detailed microscopic simulation investigation into the potential impacts of ACC on motorway driving. In addition to simulation, real vehicle driving profiles, obtained from instrumented vehicle experiments in three European countries, have been used to compare real following behaviour with that of a simulated ACC equipped vehicle. This new approach has shown that following with an ACC system can provide considerable reductions in the variation of acceleration compared to manual driving. This indicates a potential comfort gain for the driver and environmental benefits. A number of critical situations in which ACC does not perform well have also been identified. The research also highlights the limitations of microscopic simulation in modelling the impacts of ACC because of the lack of understanding of the interaction between the driver and the ACC system relative to the traffic conditions.
%Z 


%+
%^

%0 
%0 Journal Article
%A Wang, Ziran; Bian, Yougang; Shladover, Steven E.; Wu, Guoyuan; Li, Shengbo Eben & Barth, Matthew J.
%D 2020
%T A Survey on Cooperative Longitudinal Motion Control of Multiple Connected and Automated Vehicles
%E
%B IEEE Intelligent Transportation Systems Magazine
%C
%I 
%V 12
%6
%N 1
%P 4-24
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Wang2020
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Bian, Yougang; Zheng, Yang; Ren, Wei; Li, Shengbo Eben; Wang, Jianqiang & Li, Keqiang
%D 2019
%T Reducing time headway for platooning of connected vehicles via V2V communication
%E
%B Transportation Research Part C: Emerging Technologies
%C
%I 
%V 102
%6
%N 
%P 87-105
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 0968-090X
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Bian2019
%K Connected vehicles, Constant time headway, Multiple-predecessor following, V2V communication, String stability
%X In a platoon of connected vehicles, time headway plays an important role in both traffic capacity and road safety. It is desirable to maintain a lower time headway while satisfying string stability in a platoon, since this leads to a higher traffic capacity and guarantees the disturbance attenuation ability. In this paper, we study a multiple-predecessor following strategy to reduce time headway via vehicle-to-vehicle (V2V) communication. We first introduce a new definition of desired inter-vehicle distances based on the constant time headway (CTH) policy, which is suitable for general communication topologies. By exploiting lower-triangular structures in a time headway matrix and an information topology matrix, we derive a set of necessary and sufficient conditions on feedback gains for internal asymptotic stability. Further, by analyzing the stable region of feedback gains, a necessary and sufficient condition on time headway is also obtained for the string stability specification. It is proved that a platoon can be asymptotically stable and string stable when the time headway is lower bounded. Moreover, this bound can be reduced by increasing the number of predecessors. These results explicitly highlight the benefits of V2V communication on reducing time headway for platooning of connected vehicles.
%Z 


%+
%^

%0 
%0 Conference Proceedings
%A Bian, Yougang; Zheng, Yang; Li, Shengbo Eben; Wang, Zhitao; Xu, Qing; Wang, Jianqiang & Li, Keqiang
%D 2018
%T Reducing Time Headway for Platoons of Connected Vehicles via Multiple-Predecessor Following
%E 
%B 2018 21st International Conference on Intelligent Transportation Systems (ITSC)
%C 
%I 
%V 
%6
%N
%P 1240-1245
%&
%Y 
%S 
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 inproceedings
%4 
%# 
%$ 
%F Bian2018
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Wang, Chaojie; Gong, Siyuan; Zhou, Anye; Li, Tao & Peeta, Srinivas
%D 2020
%T Cooperative adaptive cruise control for connected autonomous vehicles by factoring communication-related constraints
%E
%B Transportation Research Part C: Emerging Technologies
%C
%I 
%V 113
%6
%N 
%P 124-145
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 0968-090X
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Wang2020a
%K CACC, Communication failure, Optimization, String stability, Dynamic information flow topology
%X Emergent cooperative adaptive cruise control (CACC) strategies being proposed for platoon formation in the connected autonomous vehicle (CAV) context mostly assume idealized fixed information flow topologies (IFTs) for the platoon, implying guaranteed vehicle-to-vehicle (V2V) communications for the IFT assumed. In reality, V2V communications are unreliable due to failures resulting from communication-related constraints such as interference and information congestion. Since CACC strategies entail continuous information broadcasting, communication failures can occur in congested CAV traffic networks, leading to a platoon’s IFT varying dynamically. To explicitly factor IFT dynamics and to leverage it to enhance the performance of CACC strategies, this study proposes the idea of dynamically optimizing the IFT for CACC, labeled the CACC-OIFT strategy. Under CACC-OIFT, the vehicles in the platoon cooperatively determine in real-time which vehicles will dynamically deactivate or activate the “send” functionality of their V2V communication devices to generate IFTs that optimize the platoon performance in terms of string stability under the ambient traffic conditions. The CACC-OIFT consists of an IFT optimization model and an adaptive Proportional-Derivative (PD) controller. Given the adaptive PD controller with a two-predecessor-following scheme, and the ambient traffic conditions and the platoon size just before the start of a time period, the IFT optimization model determines the optimal IFT that maximizes the expected string stability in terms of the energy of speed oscillations. This expectation is because each IFT has specific degeneration scenarios whose probabilities are determined by the communication failure probabilities for that time period based on the ambient traffic conditions. The optimal IFT is deployed for that time period, and the adaptive PD controller continuously determines the car-following behaviors of the vehicles based on the unfolding degeneration scenario for each time instant within that period. The effectiveness of the proposed CACC-OIFT is validated through numerical experiments in NS-3 based on NGSIM field data. The results indicate that the proposed CACC-OIFT can significantly enhance the string stability of platoon control in an unreliable V2V communication context, outperforming CACCs with fixed IFTs or with passive adaptive schemes for IFT dynamics.
%Z 


%+
%^

%0 
%0 Journal Article
%A Wang, Jiawei; Zheng, Yang; Chen, Chaoyi; Xu, Qing & Li, Keqiang
%D 2021
%T Leading Cruise Control in Mixed Traffic Flow: System Modeling, Controllability, and String Stability
%E
%B IEEE Transactions on Intelligent Transportation Systems
%C
%I 
%V 
%6
%N 
%P 1-16
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Wang2021
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Rajamani, R.; Tan, Han-Shue; Law, Boon Kait & Zhang, Wei-Bin
%D 2000
%T Demonstration of integrated longitudinal and lateral control for the operation of automated vehicles in platoons
%E
%B IEEE Transactions on Control Systems Technology
%C
%I 
%V 8
%6
%N 4
%P 695-708
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Rajamani2000
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Zhang, Hanyu; Du, Lili & Shen, Jinglai
%D 2022
%T Hybrid MPC System for Platoon based Cooperative Lane change Control Using Machine Learning Aided Distributed Optimization
%E
%B Transportation Research Part B: Methodological
%C
%I 
%V 159
%6
%N 
%P 104-142
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 0191-2615
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Zhang2022
%K connected and autonomous vehicles, cooperative lane-change, vehicle platooning, model predictive control, hybrid system controller, mixed integer nonlinear programming, supervised machine learning, distributed branch and bound
%X ABSTRACT
	This study is devoted to developing a platoon-based cooperative lane-change control (PB-CLC). It coordinates the trajectories of a CAV platoon under a platoon-centered platooning control to accommodate the CAV lane-change requests from its adjacent lane, aiming to reduce the negative traffic impacts on the platoon resulting from lane-change maneuvers, on the premise of ensuring CAVs’ safety and mobility. Mathematically, the PB-CLC control is established using a hybrid model predictive control (MPC) system. The hybrid MPC system involves an MPC-based mixed integer nonlinear programming optimizer (MINLP-MPC) for optimal lane-change decisions, which considers multiple objectives such as traffic smoothness, driving comfort and lane-change response promptness subject to vehicle dynamics and safety constraints. To ensure the feasible lane-change, this study investigates and provides a lower bound of the lane-change time window by analyzing the MINLP-MPC model feasibility. Apart from the optimal lane-change decision consideration, the hybrid MPC system is well designed to ensure the control continuity and smoothness. In particular, the hybrid MPC system control feasibility and stability are proved to enable the platoon's back-and-forth state switchings between car-following and lane-change accommodation states. Next, we developed a machine learning aided distributed branch and bound algorithm (ML-DBB) to solve the MINLP-MPC model within a control sampling time interval (< 1 second). Specifically, built upon computer simulation and the c-LHS sampling technique, supervised machine learning models are developed offline to predict a reduced solution space of the integer variables, which is further integrated into the distributed branch and bound method to solve the MINLP-MPC model efficiently online. Extensive numerical experiments validate the effectiveness and applicability of the ML-DBB algorithm and the PB-CLC control.
%Z 


%+
%^

%0 
%0 Journal Article
%A Zhu, Yang & Zhu, Feng
%D 2019
%T Barrier-function-based distributed adaptive control of nonlinear CAVs with parametric uncertainty and full-state constraint
%E
%B Transportation Research Part C: Emerging Technologies
%C
%I 
%V 104
%6
%N 
%P 249-264
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 0968-090X
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Zhu2019
%K Distributed, Adaptive, Connected and automated vehicles, Parametric uncertainty, State constraint
%X The platoon control of connected and automated vehicles (CAVs) is an emerging problem and has become a hot topic in transportation research. Most of the existing results are based on second-order or third-order linear vehicular dynamics. They ignore either the actuator internal kinetics or vehicular inherent nonlinearity, and the linearization requires a complete priori knowledge of plant parameters and may not be easy to implement in practice. In order to overcome these shortcomings, this paper concentrates on third-order nonlinear vehicular plants with parametric uncertainty and full-state constraint. Different from the popular linear-matrix-inequality (LMI) robust control and model predictive control (MPC), this paper proposes a barrier-function-based distributed adaptive backstepping control scheme. The third-order nonlinear vehicle models are considered, uncertain parameters are identified on-line, full-state constraints are not violated, and the tracking control objectives are established. Simulation studies are carried out to verify the effectiveness of the developed control design.
%Z 


%+
%^

%0 
%0 Journal Article
%A Zhai, Chunjie; Liu, Yonggui & Luo, Fei
%D 2019
%T A Switched Control Strategy of Heterogeneous Vehicle Platoon for Multiple Objectives With State Constraints
%E
%B IEEE Transactions on Intelligent Transportation Systems
%C
%I 
%V 20
%6
%N 5
%P 1883-1896
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Zhai2019
%K 
%X 
%Z 


%+
%^

%0 
%0 Conference Proceedings
%A Ames, Aaron D.; Coogan, Samuel; Egerstedt, Magnus; Notomista, Gennaro; Sreenath, Koushil & Tabuada, Paulo
%D 2019
%T Control Barrier Functions: Theory and Applications
%E 
%B 2019 18th European Control Conference (ECC)
%C 
%I 
%V 
%6
%N
%P 3420-3431
%&
%Y 
%S 
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 inproceedings
%4 
%# 
%$ 
%F Ames2019
%K 
%X 
%Z 


%+
%^

%0 
%0 Book Section
%A Ames, Aaron D. & Powell, Matthew
%D 2013
%T Towards the Unification of Locomotion and Manipulation through Control Lyapunov Functions and Quadratic Programs
%E Tarraf, Danielle C.
%B Control of Cyber-Physical Systems: Workshop held at Johns Hopkins University, March 2013
%C Heidelberg
%I Springer International Publishing
%V 
%6
%N
%P 219-240
%& 
%Y
%S 
%7 
%8 
%9 
%?
%! 
%Z
%@ 978-3-319-01159-2
%(
%)
%*
%L
%M

%2 
%3 inbook
%4 
%# 
%$ 
%F Ames2013
%K 
%X This paper presents the first steps toward unifying locomotion controllers and algorithms with whole-body control and manipulation. A theoretical framework for this unification will be given based upon quadratic programs utilizing control Lyapunov functions. In particular, we will first consider output based feedback linearization strategies for locomotion together with whole-body control methods for manipulation. We will show that these two traditionally disjoint methods are equivalent through the correct choice of controller. We will then present a method for unifying these two methodologies through the use of control Lyapunov functions presented in the form of a quadratic program. In addition, it will be shown that these controllers can be combined with force-based control to achieve locomotion and force-based manipulation in a single framework. Finally, simulation results will be presented demonstrating the validity of the proposed framework.
%Z 


%+
%^

%0 
%0 Conference Proceedings
%A Nguyen, Quan; Hereid, Ayonga; Grizzle, Jessy W.; Ames, Aaron D. & Sreenath, Koushil
%D 2016
%T 3D dynamic walking on stepping stones with control barrier functions
%E 
%B 2016 IEEE 55th Conference on Decision and Control (CDC)
%C 
%I 
%V 
%6
%N
%P 827-834
%&
%Y 
%S 
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 inproceedings
%4 
%# 
%$ 
%F Nguyen2016
%K 
%X 
%Z 


%+
%^

%0 
%0 Conference Proceedings
%A He, Chaozhe R. & Orosz, Gábor
%D 2018
%T Safety Guaranteed Connected Cruise Control
%E 
%B 2018 21st International Conference on Intelligent Transportation Systems (ITSC)
%C 
%I 
%V 
%6
%N
%P 549-554
%&
%Y 
%S 
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 inproceedings
%4 
%# 
%$ 
%F He2018
%K 
%X 
%Z 


%+
%^

%0 
%0 Conference Proceedings
%A Ames, Aaron D.; Grizzle, Jessy W. & Tabuada, Paulo
%D 2014
%T Control barrier function based quadratic programs with application to adaptive cruise control
%E 
%B 53rd IEEE Conference on Decision and Control
%C 
%I 
%V 
%6
%N
%P 6271-6278
%&
%Y 
%S 
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 inproceedings
%4 
%# 
%$ 
%F Ames2014
%K 
%X 
%Z 


%+
%^

%0 
%0 Journal Article
%A Xiao, Wei & Belta, Calin
%D 2022
%T High-Order Control Barrier Functions
%E
%B IEEE Transactions on Automatic Control
%C
%I 
%V 67
%6
%N 7
%P 3655-3662
%&
%Y
%S
%7
%8 
%9
%?
%! 
%Z
%@ 
%(
%)
%*
%L
%M

%2 
%3 article
%4 
%# 
%$ 
%F Xiao2022
%K 
%X 
%Z 


%+
%^


